Borderline hyperbolic comet C/2021 O3 (PANSTARRS) was fading as it approached the Sun

We present an observational and numerical study of the borderline hyperbolic comet C/2021 O3 (PANSTARRS) performed during its recent passage through the inner Solar system. Our observations were carried out at OASI and SOAR between 2021 October and 2022 January, and reveal a low level of activity relative to which was measured for other long-period comets. In addition, we observed a decrease in brightness as the comet got closer to the Sun. Our photometric data, obtained as C/2021 O3 approached perihelion on 2022 April 21, show that the comet was much less active than what is usually expected in the cases of long-period comets, with $Af\rho$ values more in line with those of short-period comets (specifically, the Jupiter Family Comets). On the other hand, the observed increase in the value of the spectral slope as the amount of dust in the coma decreased could indicate that the smaller dust particles were being dispersed from the coma by radiation pressure faster than they were injected by possible sublimation jets. The analysis of its orbital evolution suggests that C/2021 O3 could be a dynamically old comet, or perhaps a new one masquerading as a dynamically old comet, with a likely origin in the Solar system.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
